Structured inversion of the Bernstein mass matrix

Bernstein polynomials, long a staple of approximation theory and computational geometry, have also increasingly become of interest in finite element methods. Many fundamental problems in interpolation and approximation give rise to interesting linear algebra questions. Previously, we gave block-structured algorithms for inverting the Bernstein mass matrix on simplicial cells, but did not study fast alorithms for the univariate case. Here, we give several approaches to inverting the univariate mass matrix based on exact formulae for the inverse; decompositions of the inverse in terms of Hankel, Toeplitz, and diagonal matrices; and a spectral decomposition. In particular, the eigendecomposition can be explicitly constructed in $\mathcal{O}(n^2)$ operations, while its accuracy for solving linear systems is comparable to that of the Cholesky decomposition. Moreover, we study conditioning and accuracy of these methods from the standpoint of the effect of roundoff error in the $L^2$ norm on polynomials, showing that the conditioning in this case is far less extreme than in the standard 2-norm.

==> approx_info0.dat <==
n, directfp, directfPif, directPifp, directerr, directres, scaledfp, scaledfPif, scaledPifp, scalederr, scaledres, checkerboardfp, checkerboardfPif, checkerboardPifp, checkerboarderr, checkerboardres, DFTfp, DFTfPif, DFTPifp, DFTerr, DFTres, Eigfp, EigfPif, EigPifp, Eigerr, Eigres, chofp, chofPif, choPifp, choerr, chores
0,1.000000e+00,1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.000000e+00,1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
1,6.261572e-01,6.261572e-01,8.142534e-17,1.162623e-16,1.743934e-16,6.261572e-01,6.261572e-01,8.142534e-17,1.162623e-16,1.743934e-16,6.261572e-01,6.261572e-01,8.142534e-17,1.162623e-16,1.743934e-16,6.261572e-01,6.261572e-01,3.474363e-16,2.599704e-16,5.084398e-16,6.261572e-01,6.261572e-01,1.904298e-16,3.487868e-16,1.743934e-16,6.261572e-01,6.261572e-01,1.086249e-16,1.838268e-16,2.757402e-16
2,6.261572e-01,6.261572e-01,1.582250e-16,2.770205e-16,1.904810e-16,6.261572e-01,6.261572e-01,1.582250e-16,2.770205e-16,1.904810e-16,6.261572e-01,6.261572e-01,1.541330e-16,2.645409e-16,1.495825e-17,6.261572e-01,6.261572e-01,4.584081e-15,5.952526e-15,6.007339e-15,6.261572e-01,6.261572e-01,3.432246e-16,5.877167e-16,4.448693e-16,6.261572e-01,6.261572e-01,2.840484e-16,5.384996e-16,2.510118e-16
3,9.370290e-02,9.370290e-02,3.954008e-16,3.699980e-16,2.025071e-16,9.370290e-02,9.370290e-02,3.954008e-16,3.699980e-16,2.025071e-16,9.370290e-02,9.370290e-02,5.079824e-16,2.926459e-16,3.265329e-16,9.370290e-02,9.370290e-02,3.913694e-14,1.173107e-14,6.217167e-14,9.370290e-02,9.370290e-02,3.954008e-16,3.699980e-16,2.025071e-16,9.370290e-02,9.370290e-02,1.981618e-15,3.012784e-15,4.343294e-16
4,9.370290e-02,9.370290e-02,4.647003e-16,3.345596e-16,2.584418e-16,9.370290e-02,9.370290e-02,4.647003e-16,3.345596e-16,2.584418e-16,9.370290e-02,9.370290e-02,1.143214e-15,9.571429e-16,8.359920e-16,9.370290e-02,9.370290e-02,2.664606e-13,1.802758e-13,3.177025e-13,9.370290e-02,9.370290e-02,3.896468e-16,4.724342e-16,1.919075e-16,9.370290e-02,9.370290e-02,3.862484e-16,6.199169e-16,1.904288e-16
5,6.080928e-03,6.080928e-03,7.210179e-16,9.811299e-16,5.341799e-16,6.080928e-03,6.080928e-03,1.168208e-15,1.159568e-15,1.319464e-15,6.080928e-03,6.080928e-03,6.743006e-15,4.505191e-15,8.669263e-15,6.080928e-03,6.080928e-03,1.762098e-12,1.133025e-12,1.980230e-12,6.080928e-03,6.080928e-03,4.312170e-16,2.720807e-16,3.142102e-16,6.080928e-03,6.080928e-03,1.084927e-15,7.612913e-15,1.590095e-16
6,6.080928e-03,6.080928e-03,4.574712e-15,1.004469e-14,5.099230e-15,6.080928e-03,6.080928e-03,4.023392e-15,1.352235e-14,3.115845e-15,6.080928e-03,6.080928e-03,1.052323e-14,2.289982e-14,9.171402e-15,6.080928e-03,6.080928e-03,9.393220e-11,6.464947e-11,1.069692e-10,6.080928e-03,6.080928e-03,6.157518e-16,2.123405e-15,1.018534e-16,6.080928e-03,6.080928e-03,1.273913e-15,2.323751e-14,2.392339e-16
7,2.213975e-04,2.213975e-04,1.315672e-14,4.272195e-14,1.355909e-14,2.213975e-04,2.213975e-04,5.098656e-14,3.874819e-14,6.108437e-14,2.213975e-04,2.213975e-04,1.904092e-14,8.524578e-14,2.060740e-14,2.213975e-04,2.213975e-04,2.535402e-10,1.937938e-10,2.823145e-10,2.213975e-04,2.213975e-04,1.653722e-15,3.758362e-14,2.125336e-16,2.213975e-04,2.213975e-04,1.775502e-15,5.976774e-14,1.208038e-16
8,2.213975e-04,2.213975e-04,2.082186e-13,2.346774e-13,2.439304e-13,2.213975e-04,2.213975e-04,4.208405e-14,2.183444e-13,4.790787e-14,2.213975e-04,2.213975e-04,2.580039e-13,3.046784e-13,3.074407e-13,2.213975e-04,2.213975e-04,8.798333e-09,7.705547e-09,9.495374e-09,2.213975e-04,2.213975e-04,2.183135e-15,6.784994e-14,3.330479e-16,2.213975e-04,2.213975e-04,2.286454e-15,1.242366e-13,1.540564e-16
9,5.172633e-06,5.172633e-06,3.420008e-13,6.896056e-13,3.162977e-13,5.172633e-06,5.172633e-06,3.763795e-13,8.129723e-13,4.413344e-13,5.172633e-06,5.172633e-06,8.390228e-13,2.011437e-12,8.001638e-13,5.174448e-06,5.172633e-06,1.370450e-07,1.282074e-07,1.448488e-07,5.172633e-06,5.172633e-06,5.231720e-15,1.038474e-12,5.617399e-17,5.172633e-06,5.172633e-06,4.791361e-15,9.552059e-13,1.208067e-16
10,5.172633e-06,5.172633e-06,1.070835e-12,1.808394e-12,1.143063e-12,5.172633e-06,5.172633e-06,6.186475e-13,1.251766e-12,6.075494e-13,5.172633e-06,5.172633e-06,1.657598e-12,6.374277e-12,1.436599e-12,5.271206e-06,5.172633e-06,1.014632e-06,1.010355e-06,1.048052e-06,5.172633e-06,5.172633e-06,5.377152e-15,5.292757e-13,2.956207e-16,5.172633e-06,5.172633e-06,7.336869e-15,8.739677e-13,1.597018e-16
11,8.424627e-08,8.424627e-08,3.487468e-12,1.018626e-11,2.880176e-12,8.424627e-08,8.424627e-08,4.326072e-12,1.566489e-11,4.516308e-12,8.424627e-08,8.424627e-08,5.551170e-12,2.319703e-11,4.777554e-12,5.704163e-06,8.424627e-08,5.703541e-06,6.195330e-06,5.741331e-06,8.424627e-08,8.424627e-08,2.127442e-14,1.119417e-11,2.693478e-16,8.424627e-08,8.424627e-08,1.687037e-14,4.582973e-12,9.913470e-17
12,8.424627e-08,8.424627e-08,1.046508e-11,1.583208e-11,1.065180e-11,8.424627e-08,8.424627e-08,1.160052e-11,2.934798e-11,1.184324e-11,8.424628e-08,8.424627e-08,2.072394e-11,1.091133e-10,2.006137e-11,5.485853e-04,8.424627e-08,5.485853e-04,5.756485e-04,5.526678e-04,8.424627e-08,8.424627e-08,9.286061e-15,2.928000e-12,3.364427e-16,8.424627e-08,8.424627e-08,4.959420e-14,8.038775e-11,1.365330e-16
13,1.013060e-09,1.011965e-09,4.709572e-11,9.732768e-11,4.093861e-11,1.012025e-09,1.011965e-09,1.097973e-11,7.475704e-11,1.105797e-11,1.021610e-09,1.011965e-09,1.400495e-10,4.490010e-10,1.406145e-10,4.626250e-03,1.011965e-09,4.626250e-03,5.082051e-03,4.571580e-03,1.011965e-09,1.011965e-09,3.024029e-14,1.019465e-10,2.600444e-16,1.011965e-09,1.011965e-09,1.195547e-14,4.061928e-11,8.565654e-17
14,1.015371e-09,1.011965e-09,8.309158e-11,4.235090e-10,8.174090e-11,1.016815e-09,1.011965e-09,9.919553e-11,1.962052e-10,9.613284e-11,1.188816e-09,1.011965e-09,6.238676e-10,1.425915e-09,6.216850e-10,1.251526e-02,1.011965e-09,1.251526e-02,1.441085e-02,1.210304e-02,1.011965e-09,1.011965e-09,7.651031e-14,1.046115e-10,3.636649e-16,1.011965e-09,1.011965e-09,9.109291e-14,3.952741e-10,8.186174e-17
15,4.361634e-10,9.339708e-12,4.360635e-10,5.116991e-09,3.773792e-10,5.761325e-10,9.339708e-12,5.760568e-10,3.389596e-09,5.389999e-10,2.057167e-09,9.339708e-12,2.057146e-09,3.001560e-09,2.161575e-09,5.065432e-01,9.339708e-12,5.065432e-01,5.652647e-01,4.941256e-01,9.345822e-12,9.339708e-12,3.388529e-13,4.674269e-09,3.940107e-16,9.344996e-12,9.339708e-12,3.147562e-13,4.355291e-09,1.231347e-16
16,1.410657e-09,9.339708e-12,1.410626e-09,1.840067e-08,1.310981e-09,1.506576e-09,9.339708e-12,1.506547e-09,1.791171e-08,1.338432e-09,9.453877e-09,9.339708e-12,9.453872e-09,2.818371e-08,8.661398e-09,4.407787e-01,9.339708e-12,4.407787e-01,5.714176e-01,4.408794e-01,9.361594e-12,9.339708e-12,6.402946e-13,1.563277e-08,6.226852e-16,9.354472e-12,9.339708e-12,5.262064e-13,1.450665e-08,1.106746e-16
17,1.276422e-08,6.825960e-14,1.276422e-08,9.853619e-08,1.285431e-08,8.167256e-09,6.825960e-14,8.167256e-09,7.705986e-08,8.127297e-09,2.333853e-08,6.825960e-14,2.333853e-08,1.553276e-07,2.433327e-08,2.513484e+01,6.825960e-14,2.513484e+01,3.194955e+01,2.332826e+01,8.347023e-13,6.825960e-14,8.319071e-13,4.539959e-08,5.245369e-16,9.954893e-13,6.825960e-14,9.931091e-13,5.494042e-08,1.140295e-16
18,2.199449e-08,6.826011e-14,2.199449e-08,2.191524e-07,1.996481e-08,4.629159e-08,6.826011e-14,4.629159e-08,1.686878e-07,4.162853e-08,7.699092e-08,6.826011e-14,7.699092e-08,5.289560e-07,8.050063e-08,9.447859e+02,6.826011e-14,9.447859e+02,1.125298e+03,8.919844e+02,1.949619e-12,6.826011e-14,1.948172e-12,1.907771e-07,7.933041e-16,2.199645e-12,6.826011e-14,2.198321e-12,2.411299e-07,1.195885e-16
19,5.964038e-08,9.395049e-16,5.964038e-08,1.698541e-06,5.317437e-08,1.012223e-07,9.395049e-16,1.012223e-07,8.834742e-07,9.667599e-08,3.907325e-07,9.395049e-16,3.907325e-07,1.499075e-06,3.403455e-07,1.570131e+04,9.395049e-16,1.570131e+04,1.880518e+04,1.473827e+04,6.284801e-12,9.395049e-16,6.284277e-12,1.376616e-06,7.776166e-16,8.745054e-12,9.395049e-16,8.744507e-12,1.929233e-06,1.422276e-16
20,3.144878e-07,9.381981e-16,3.144878e-07,1.529085e-06,3.102226e-07,2.746420e-07,9.381981e-16,2.746420e-07,1.072730e-06,1.906858e-07,1.491941e-06,9.381981e-16,1.491941e-06,5.195480e-06,1.295697e-06,6.298394e+04,9.381981e-16,6.298394e+04,7.891364e+04,5.804484e+04,1.449401e-12,9.381981e-16,1.449180e-12,3.986110e-07,1.143244e-15,9.515582e-12,9.381981e-16,9.515703e-12,4.151671e-06,1.223567e-16


==> approx_info1.dat <==
n, directfp, directfPif, directPifp, directerr, directres, scaledfp, scaledfPif, scaledPifp, scalederr, scaledres, checkerboardfp, checkerboardfPif, checkerboardPifp, checkerboarderr, checkerboardres, DFTfp, DFTfPif, DFTPifp, DFTerr, DFTres, Eigfp, EigfPif, EigPifp, Eigerr, Eigres, chofp, chofPif, choPifp, choerr, chores
0,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,0.000000e+00,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,0.000000e+00,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,0.000000e+00,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,0.000000e+00,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,0.000000e+00,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,0.000000e+00
1,8.503676e-01,8.503676e-01,9.661498e-17,1.877867e-16,0.000000e+00,8.503676e-01,8.503676e-01,9.661498e-17,1.877867e-16,0.000000e+00,8.503676e-01,8.503676e-01,9.661498e-17,1.877867e-16,0.000000e+00,8.503676e-01,8.503676e-01,1.236045e-16,2.655704e-16,1.327852e-16,8.503676e-01,8.503676e-01,0.000000e+00,0.000000e+00,1.877867e-16,8.503676e-01,8.503676e-01,1.039119e-16,2.969168e-16,1.877867e-16
2,6.981437e-01,6.981437e-01,2.380470e-12,4.275957e-12,5.236360e-16,6.981437e-01,6.981437e-01,2.380470e-12,4.275957e-12,5.236360e-16,6.981437e-01,6.981437e-01,2.380472e-12,4.276060e-12,2.814459e-16,6.981437e-01,6.981437e-01,2.380668e-12,4.276247e-12,1.064584e-15,6.981437e-01,6.981437e-01,2.380252e-12,4.275787e-12,1.745453e-16,6.981437e-01,6.981437e-01,2.380285e-12,4.275702e-12,7.805905e-17
3,6.981437e-01,6.981437e-01,1.281618e-12,2.211923e-12,1.498302e-15,6.981437e-01,6.981437e-01,1.281618e-12,2.211923e-12,1.498302e-15,6.981437e-01,6.981437e-01,1.281618e-12,2.211923e-12,1.498302e-15,6.981437e-01,6.981437e-01,1.283860e-12,2.214429e-12,4.058041e-15,6.981437e-01,6.981437e-01,1.281772e-12,2.211731e-12,1.503322e-16,6.981437e-01,6.981437e-01,1.281713e-12,2.211562e-12,1.372339e-16
4,5.718651e-01,5.718651e-01,1.102935e-11,2.662041e-11,3.439468e-15,5.718651e-01,5.718651e-01,1.102877e-11,2.661938e-11,1.454518e-15,5.718651e-01,5.718651e-01,1.102875e-11,2.661935e-11,9.936992e-16,5.718651e-01,5.718651e-01,1.103196e-11,2.660542e-11,1.982918e-13,5.718651e-01,5.718651e-01,1.102909e-11,2.662037e-11,3.363773e-16,5.718651e-01,5.718651e-01,1.103154e-11,2.662632e-11,1.575999e-16
5,5.718651e-01,5.718651e-01,5.568899e-12,1.289718e-11,1.394560e-14,5.718651e-01,5.718651e-01,5.568300e-12,1.289427e-11,5.471381e-15,5.718651e-01,5.718651e-01,5.568561e-12,1.289368e-11,2.682533e-15,5.718651e-01,5.718651e-01,5.809767e-12,1.311582e-11,2.557284e-12,5.718651e-01,5.718651e-01,5.569162e-12,1.289536e-11,4.970908e-16,5.718651e-01,5.718651e-01,5.567446e-12,1.289128e-11,2.566151e-16
6,4.681545e-01,4.681545e-01,4.152127e-11,1.247257e-10,4.212501e-14,4.681545e-01,4.681545e-01,4.151914e-11,1.247270e-10,5.268610e-14,4.681545e-01,4.681545e-01,4.151844e-11,1.247235e-10,3.125924e-14,4.681545e-01,4.681545e-01,4.328562e-11,1.247375e-10,1.621240e-11,4.681545e-01,4.681545e-01,4.152000e-11,1.247253e-10,8.589916e-16,4.681545e-01,4.681545e-01,4.152225e-11,1.247319e-10,8.018280e-16
7,4.681545e-01,4.681545e-01,2.290994e-11,6.748527e-11,2.422782e-13,4.681545e-01,4.681545e-01,2.291336e-11,6.747015e-11,1.579219e-13,4.681545e-01,4.681545e-01,2.291814e-11,6.748058e-11,1.887259e-13,4.681545e-01,4.681545e-01,5.243389e-11,6.701254e-11,6.250101e-11,4.681545e-01,4.681545e-01,2.291491e-11,6.748558e-11,1.328039e-15,4.681545e-01,4.681545e-01,2.291138e-11,6.747477e-11,2.729724e-16
8,3.831639e-01,3.831639e-01,2.022859e-10,7.473951e-10,4.784157e-13,3.831639e-01,3.831639e-01,2.022939e-10,7.474109e-10,2.031188e-13,3.831639e-01,3.831639e-01,2.022954e-10,7.474061e-10,6.683272e-13,3.831639e-01,3.831639e-01,1.799280e-09,7.511081e-10,2.316715e-09,3.831639e-01,3.831639e-01,2.022850e-10,7.473828e-10,3.980807e-15,3.831639e-01,3.831639e-01,2.027461e-10,7.490879e-10,3.845332e-15
9,3.831639e-01,3.831639e-01,8.438230e-11,3.078757e-10,2.178334e-12,3.831639e-01,3.831639e-01,8.435326e-11,3.078825e-10,5.220102e-13,3.831639e-01,3.831639e-01,8.434037e-11,3.077841e-10,1.654184e-12,3.831639e-01,3.831639e-01,9.089119e-09,7.839784e-10,1.133576e-08,3.831639e-01,3.831639e-01,8.432170e-11,3.077923e-10,3.598402e-15,3.831639e-01,3.831639e-01,8.433577e-11,3.078452e-10,1.322025e-15
10,3.135671e-01,3.135671e-01,7.965439e-10,3.603225e-09,3.570935e-12,3.135671e-01,3.135671e-01,7.965372e-10,3.603235e-09,6.184821e-12,3.135671e-01,3.135671e-01,7.965490e-10,3.603264e-09,3.902454e-12,3.135671e-01,3.135671e-01,4.668801e-08,3.637253e-09,5.739926e-08,3.135671e-01,3.135671e-01,7.965268e-10,3.603208e-09,9.291291e-15,3.135671e-01,3.135671e-01,7.974137e-10,3.607225e-09,9.121181e-15
11,3.135671e-01,3.135671e-01,2.901296e-10,1.295881e-09,3.716804e-11,3.135671e-01,3.135671e-01,2.895136e-10,1.296496e-09,1.465610e-11,3.135671e-01,3.135671e-01,2.901866e-10,1.296316e-09,3.272589e-11,3.135671e-01,3.135671e-01,7.141685e-07,1.758670e-08,8.971513e-07,3.135671e-01,3.135671e-01,2.892014e-10,1.296352e-09,4.851701e-15,3.135671e-01,3.135671e-01,2.889406e-10,1.295194e-09,3.497887e-15
12,2.565951e-01,2.565951e-01,3.131816e-09,1.732766e-08,5.522909e-11,2.565951e-01,2.565951e-01,3.132179e-09,1.732820e-08,6.395644e-11,2.565951e-01,2.565951e-01,3.132408e-09,1.732777e-08,9.598522e-11,2.565951e-01,2.565951e-01,4.599292e-05,1.591692e-07,5.571092e-05,2.565951e-01,2.565951e-01,3.131407e-09,1.732767e-08,5.239150e-14,2.565951e-01,2.565951e-01,3.149191e-09,1.742608e-08,4.026047e-14
13,2.565951e-01,2.565951e-01,1.040844e-09,5.636824e-09,2.249104e-10,2.565951e-01,2.565951e-01,1.056153e-09,5.636049e-09,3.301050e-10,2.565951e-01,2.565951e-01,1.082138e-09,5.636670e-09,4.218998e-10,2.565951e-01,2.565951e-01,4.625985e-05,4.809297e-07,5.317815e-05,2.565951e-01,2.565951e-01,1.025685e-09,5.637984e-09,1.381953e-14,2.565951e-01,2.565951e-01,1.027448e-09,5.648991e-09,7.551381e-15
14,2.099660e-01,2.099660e-01,1.225414e-08,8.288614e-08,3.942028e-10,2.099660e-01,2.099660e-01,1.226168e-08,8.288735e-08,6.175438e-10,2.099660e-01,2.099660e-01,1.228424e-08,8.288727e-08,1.021011e-09,2.099705e-01,2.099660e-01,1.371641e-03,1.469493e-06,1.635741e-03,2.099660e-01,2.099660e-01,1.225029e-08,8.288760e-08,9.159471e-14,2.099660e-01,2.099660e-01,1.238992e-08,8.383161e-08,1.074580e-13
15,2.099660e-01,2.099660e-01,5.585226e-09,2.472281e-08,4.887236e-09,2.099660e-01,2.099660e-01,4.065944e-09,2.472908e-08,1.801964e-09,2.099660e-01,2.099660e-01,5.646872e-09,2.472292e-08,5.662259e-09,2.107252e-01,2.099660e-01,1.787113e-02,6.339410e-05,1.994037e-02,2.099660e-01,2.099660e-01,3.673417e-09,2.472323e-08,3.690331e-14,2.099660e-01,2.099660e-01,3.649814e-09,2.470334e-08,2.660865e-14
16,1.718059e-01,1.718059e-01,4.825480e-08,3.958229e-07,4.233382e-09,1.718059e-01,1.718059e-01,5.656852e-08,3.958042e-07,3.668593e-08,1.718059e-01,1.718059e-01,8.430544e-08,3.958319e-07,8.493861e-08,8.962514e-01,1.718059e-01,8.796302e-01,2.956752e-04,1.029359e+00,1.718059e-01,1.718059e-01,4.785049e-08,3.958199e-07,1.984317e-13,1.718059e-01,1.718059e-01,4.500754e-08,3.722758e-07,4.320060e-13
17,1.718059e-01,1.718059e-01,9.294584e-08,1.089253e-07,1.170659e-07,1.718059e-01,1.718059e-01,6.949520e-08,1.090310e-07,8.498222e-08,1.718059e-01,1.718059e-01,9.222195e-08,1.088754e-07,1.086222e-07,8.668446e+00,1.718059e-01,8.666743e+00,8.717381e-03,1.004709e+01,1.718059e-01,1.718059e-01,1.322703e-08,1.089547e-07,8.220447e-14,1.718059e-01,1.718059e-01,1.357989e-08,1.146832e-07,7.983709e-14
18,1.405786e-01,1.405786e-01,5.636082e-07,1.893315e-06,6.427829e-07,1.405786e-01,1.405786e-01,3.050048e-07,1.893409e-06,3.097155e-07,1.405786e-01,1.405786e-01,5.581780e-07,1.893417e-06,6.293479e-07,2.976062e+02,1.405786e-01,2.976062e+02,3.210016e-02,3.396547e+02,1.405786e-01,1.405786e-01,1.872314e-07,1.893302e-06,1.052623e-12,1.405786e-01,1.405786e-01,1.779795e-07,1.799556e-06,1.161927e-12
19,1.405786e-01,1.405786e-01,1.907972e-07,4.793156e-07,1.842583e-07,1.405786e-01,1.405786e-01,6.897140e-07,4.795409e-07,8.166380e-07,1.405786e-01,1.405786e-01,2.113394e-06,4.795368e-07,2.496145e-06,4.263696e+01,1.405786e-01,4.263673e+01,2.186848e-02,5.081091e+01,1.405786e-01,1.405786e-01,4.758669e-08,4.794966e-07,5.400244e-13,1.405786e-01,1.405786e-01,4.582128e-08,8.069863e-07,2.482156e-13
20,1.150256e-01,1.150256e-01,2.084442e-06,9.054289e-06,2.468684e-06,1.150256e-01,1.150256e-01,5.273214e-06,9.054327e-06,6.315125e-06,1.150256e-01,1.150256e-01,4.644171e-06,9.053909e-06,5.421490e-06,5.474761e+03,1.150256e-01,5.474761e+03,1.958947e-01,6.206054e+03,1.150256e-01,1.150256e-01,7.324922e-07,9.053955e-06,2.260128e-12,1.150256e-01,1.150256e-01,6.595852e-07,8.139812e-06,2.765617e-12


==> approx_info2.dat <==
n, directfp, directfPif, directPifp, directerr, directres, scaledfp, scaledfPif, scaledPifp, scalederr, scaledres, checkerboardfp, checkerboardfPif, checkerboardPifp, checkerboarderr, checkerboardres, DFTfp, DFTfPif, DFTPifp, DFTerr, DFTres, Eigfp, EigfPif, EigPifp, Eigerr, Eigres, chofp, chofPif, choPifp, choerr, chores
0,3.883853e-01,3.883853e-01,0.000000e+00,0.000000e+00,0.000000e+00,3.883853e-01,3.883853e-01,0.000000e+00,0.000000e+00,0.000000e+00,3.883853e-01,3.883853e-01,0.000000e+00,0.000000e+00,0.000000e+00,3.883853e-01,3.883853e-01,0.000000e+00,0.000000e+00,0.000000e+00,3.883853e-01,3.883853e-01,0.000000e+00,0.000000e+00,0.000000e+00,3.883853e-01,3.883853e-01,0.000000e+00,0.000000e+00,0.000000e+00
1,1.185023e-01,1.185023e-01,1.666583e-16,3.615438e-16,0.000000e+00,1.185023e-01,1.185023e-01,1.666583e-16,3.615438e-16,0.000000e+00,1.185023e-01,1.185023e-01,1.666583e-16,3.615438e-16,0.000000e+00,1.185023e-01,1.185023e-01,9.324213e-17,2.021091e-16,1.072402e-16,1.185023e-01,1.185023e-01,3.044440e-16,5.497963e-16,2.144803e-16,1.185023e-01,1.185023e-01,1.876829e-16,3.643574e-16,0.000000e+00
2,6.167326e-03,6.167326e-03,4.038168e-16,8.042364e-16,2.244753e-16,6.167326e-03,6.167326e-03,4.038168e-16,8.042364e-16,2.244753e-16,6.167326e-03,6.167326e-03,4.667995e-16,8.597366e-16,2.671791e-16,6.167326e-03,6.167326e-03,3.318669e-15,4.031475e-15,2.746958e-15,6.167326e-03,6.167326e-03,3.415416e-16,6.656432e-16,1.296009e-16,6.167326e-03,6.167326e-03,3.385472e-16,6.265084e-16,1.832833e-16
3,5.195133e-03,5.195133e-03,1.203637e-15,2.156231e-15,1.174085e-15,5.195133e-03,5.195133e-03,9.435965e-16,3.420787e-15,7.495710e-16,5.195133e-03,5.195133e-03,9.435965e-16,3.420787e-15,7.495710e-16,5.195133e-03,5.195133e-03,1.524585e-14,1.908506e-14,1.342967e-14,5.195133e-03,5.195133e-03,5.379019e-16,2.671636e-15,1.963639e-16,5.195133e-03,5.195133e-03,3.764177e-16,7.915071e-16,8.297890e-17
4,1.077678e-03,1.077678e-03,2.725498e-15,8.681942e-15,2.456742e-15,1.077678e-03,1.077678e-03,3.367136e-15,8.196090e-15,3.063694e-15,1.077678e-03,1.077678e-03,3.730215e-15,1.064101e-14,3.491710e-15,1.077678e-03,1.077678e-03,6.211805e-14,9.448198e-14,5.051658e-14,1.077678e-03,1.077678e-03,3.408251e-16,2.878662e-15,1.543887e-16,1.077678e-03,1.077678e-03,8.261347e-16,8.452747e-15,1.935364e-16
5,7.634244e-05,7.634244e-05,7.575402e-15,1.798460e-14,6.439384e-15,7.634244e-05,7.634244e-05,3.160220e-15,2.329613e-14,1.915534e-15,7.634244e-05,7.634244e-05,9.518699e-15,3.463616e-14,9.052612e-15,7.634244e-05,7.634244e-05,7.604662e-13,1.282352e-12,5.979114e-13,7.634244e-05,7.634244e-05,1.099665e-15,1.660556e-14,2.392930e-16,7.634244e-05,7.634244e-05,3.145166e-16,3.277990e-15,4.502158e-17
6,5.995985e-05,5.995985e-05,2.154309e-14,3.666083e-14,1.934361e-14,5.995985e-05,5.995985e-05,6.923516e-15,5.579740e-14,4.349544e-15,5.995985e-05,5.995985e-05,1.390203e-14,6.826567e-14,9.680423e-15,5.995985e-05,5.995985e-05,2.837336e-11,4.117740e-11,2.439266e-11,5.995985e-05,5.995985e-05,4.369831e-16,2.909827e-15,1.679514e-16,5.995985e-05,5.995985e-05,1.432891e-15,5.561253e-14,1.187596e-16
7,8.566016e-06,8.566016e-06,3.238896e-14,1.562558e-13,2.568109e-14,8.566016e-06,8.566016e-06,4.383103e-14,1.984911e-13,3.332703e-14,8.566016e-06,8.566016e-06,1.803442e-13,3.319629e-13,1.734232e-13,8.566016e-06,8.566016e-06,4.094635e-10,5.700379e-10,3.462203e-10,8.566016e-06,8.566016e-06,2.882424e-15,1.615332e-13,2.546399e-16,8.566016e-06,8.566016e-06,3.608346e-15,2.783892e-13,5.781302e-17
8,1.427634e-06,1.427634e-06,5.293608e-13,1.055006e-12,4.681605e-13,1.427634e-06,1.427634e-06,5.762645e-13,1.203819e-12,5.224483e-13,1.427634e-06,1.427634e-06,3.208000e-13,6.149820e-13,2.611114e-13,1.427635e-06,1.427634e-06,1.677062e-09,2.756397e-09,1.364580e-09,1.427634e-06,1.427634e-06,1.129829e-14,1.683200e-12,1.687290e-16,1.427634e-06,1.427634e-06,6.270343e-15,7.978389e-13,6.120444e-17
9,6.310430e-07,6.310430e-07,2.453257e-12,4.089449e-12,2.199976e-12,6.310430e-07,6.310430e-07,1.754170e-12,2.879809e-12,1.560162e-12,6.310430e-07,6.310430e-07,9.729677e-13,2.612119e-12,7.042607e-13,6.329592e-07,6.310430e-07,4.921417e-08,6.935405e-08,4.106053e-08,6.310430e-07,6.310430e-07,1.252002e-14,2.298763e-12,1.953811e-16,6.310430e-07,6.310430e-07,7.792203e-15,2.293979e-12,6.600599e-17
10,5.670137e-08,5.670137e-08,4.641993e-12,2.133849e-11,3.972861e-12,5.670137e-08,5.670137e-08,9.416800e-12,1.455839e-11,8.727594e-12,5.670137e-08,5.670137e-08,1.239890e-11,2.681020e-11,1.117536e-11,1.117502e-06,5.670137e-08,1.116062e-06,1.539621e-06,9.358252e-07,5.670137e-08,5.670137e-08,1.434761e-14,8.113144e-12,1.098361e-16,5.670137e-08,5.670137e-08,2.896077e-14,1.683849e-11,9.052288e-17
11,2.104686e-08,2.104684e-08,2.896231e-11,6.223026e-11,2.682774e-11,2.104685e-08,2.104684e-08,2.254743e-11,6.816438e-11,2.100744e-11,2.104684e-08,2.104684e-08,1.019738e-11,5.998596e-11,8.316690e-12,2.326978e-05,2.104684e-08,2.326977e-05,3.231805e-05,1.944938e-05,2.104684e-08,2.104684e-08,1.088932e-14,1.103646e-11,2.966816e-16,2.104684e-08,2.104684e-08,4.065351e-14,4.294910e-11,1.759862e-17
12,6.107622e-09,6.107428e-09,4.865531e-11,1.244238e-10,4.199933e-11,6.107485e-09,6.107428e-09,2.583989e-11,1.273746e-10,2.051934e-11,6.108333e-09,6.107428e-09,1.051421e-10,1.669571e-10,9.286964e-11,3.309565e-05,6.107428e-09,3.309565e-05,4.651126e-05,2.763878e-05,6.107428e-09,6.107428e-09,7.578191e-14,1.412281e-10,1.887642e-16,6.107428e-09,6.107428e-09,9.418804e-14,2.078998e-10,1.270493e-16
13,6.811209e-10,3.044763e-10,6.092782e-10,9.191449e-10,5.324175e-10,3.343332e-10,3.044763e-10,1.381044e-10,1.017435e-09,7.721524e-11,4.240205e-10,3.044763e-10,2.951060e-10,1.617233e-09,2.405079e-10,1.105726e-03,3.044763e-10,1.105726e-03,1.491421e-03,9.299407e-04,3.044763e-10,3.044763e-10,6.253115e-14,2.236898e-10,2.652446e-16,3.044764e-10,3.044763e-10,8.349344e-15,1.315125e-11,7.048941e-17
14,1.143925e-09,2.660698e-10,1.112553e-09,1.851218e-09,1.015966e-09,1.765182e-09,2.660698e-10,1.745014e-09,5.129227e-09,1.393590e-09,1.363395e-09,2.660698e-10,1.337181e-09,5.155574e-09,1.242552e-09,5.865730e-03,2.660698e-10,5.865730e-03,8.447285e-03,4.845329e-03,2.660699e-10,2.660698e-10,2.135314e-13,1.707094e-09,2.880553e-16,2.660699e-10,2.660698e-10,1.694119e-13,1.321141e-09,1.071423e-16
15,5.092781e-09,5.393803e-11,5.092495e-09,1.714776e-08,3.924814e-09,3.885148e-09,5.393803e-11,3.884772e-09,1.610495e-08,3.512429e-09,4.176833e-09,5.393803e-11,4.176485e-09,1.589873e-08,3.195365e-09,2.306475e-01,5.393803e-11,2.306475e-01,3.248548e-01,1.912796e-01,5.393850e-11,5.393803e-11,2.102066e-13,1.351098e-09,5.832678e-16,5.394606e-11,5.393803e-11,9.284732e-13,1.586922e-08,7.247625e-17
16,1.394535e-08,3.987855e-12,1.394535e-08,7.888984e-08,1.262362e-08,2.734268e-08,3.987855e-12,2.734268e-08,5.223397e-08,2.468774e-08,2.219670e-08,3.987855e-12,2.219670e-08,3.429858e-08,2.023206e-08,1.559247e+01,3.987855e-12,1.559247e+01,2.202378e+01,1.290070e+01,4.012742e-12,3.987855e-12,4.464837e-13,1.927777e-09,3.892287e-16,3.995603e-12,3.987855e-12,2.483509e-13,1.513741e-09,1.306628e-16
17,4.301196e-08,3.027422e-12,4.301196e-08,2.638814e-07,3.466241e-08,1.401263e-08,3.027422e-12,1.401263e-08,2.084156e-07,8.856126e-09,1.215382e-07,3.027422e-12,1.215382e-07,1.697520e-07,1.124790e-07,2.493346e+01,3.027422e-12,2.493346e+01,3.438777e+01,2.079039e+01,3.374059e-12,3.027422e-12,1.490175e-12,9.735169e-08,4.158876e-16,5.397429e-12,3.027422e-12,4.469126e-12,2.977100e-07,9.646630e-17
18,3.213467e-07,4.229520e-13,3.213467e-07,5.569007e-07,2.832668e-07,9.535074e-08,4.229520e-13,9.535074e-08,8.171290e-07,6.811761e-08,5.466349e-07,4.229520e-13,5.466349e-07,1.228906e-06,5.000234e-07,5.561660e+03,4.229520e-13,5.561660e+03,7.832008e+03,4.600224e+03,1.664880e-12,4.229520e-13,1.610916e-12,1.499116e-07,4.717091e-16,1.793260e-12,4.229520e-13,1.743436e-12,2.160509e-07,7.507071e-17
19,9.372763e-07,7.341510e-14,9.372763e-07,3.146773e-06,8.304651e-07,5.160644e-07,7.341510e-14,5.160644e-07,2.569838e-06,3.844336e-07,2.073575e-06,7.341510e-14,2.073575e-06,4.849126e-06,1.851814e-06,1.988747e+04,7.341510e-14,1.988747e+04,2.823400e+04,1.640197e+04,1.654936e-11,7.341510e-14,1.654922e-11,4.206067e-06,6.330134e-16,6.767735e-13,7.341510e-14,6.730086e-13,9.420375e-08,1.126841e-16
20,9.179931e-07,3.166278e-14,9.179931e-07,6.549317e-06,8.045049e-07,1.987389e-06,3.166278e-14,1.987389e-06,8.376211e-06,1.286894e-06,2.197027e-06,3.166278e-14,2.197027e-06,1.225066e-05,1.419234e-06,2.104173e+05,3.166278e-14,2.104173e+05,2.930966e+05,1.744853e+05,2.896365e-12,3.166278e-14,2.895532e-12,7.107629e-07,7.918776e-16,5.867624e-12,3.166278e-14,5.867208e-12,2.988082e-06,1.419790e-16


==> conds.dat <==
n, kappa2, kappam2
0,1,1.000000e+00
1,3,1.732051e+00
2,10,3.162278e+00
3,35,5.916080e+00
4,126,1.122497e+01
5,462,2.149419e+01
6,1716,4.142463e+01
7,6435,8.021845e+01
8,24310,1.559166e+02
9,92378,3.039375e+02
10,352716,5.938990e+02
11,1352078,1.162789e+03
12,5200300,2.280417e+03
13,20058300,4.478649e+03
14,77558760,8.806745e+03
15,300540195,1.733610e+04
16,1166803110,3.415850e+04
17,4537567650,6.736147e+04
18,17672631900,1.329385e+05
19,68923264410,2.625324e+05
20,269128937220,5.187764e+05


==> random_info.dat <==
n, directL2err, directMerr, directres, scaledL2err, scaledMerr, scaledres, checkerboardL2err, checkerboardMerr, checkerboardres, DFTL2err, DFTMerr, DFTres, EigL2err, EigMerr, Eigres, choL2err, choMerr, chores
0,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
1,0.000000e+00,0.000000e+00,0.000000e+00,1.454742e-16,1.522471e-16,1.734723e-18,1.503144e-16,1.454780e-16,0.000000e+00,1.175098e-16,1.096742e-16,1.387779e-17,2.623749e-16,2.179268e-16,6.938894e-18,1.914440e-16,1.126327e-16,0.000000e+00
2,5.553360e-16,3.842304e-16,4.807407e-17,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,4.239779e-15,4.038082e-15,5.993212e-16,6.959254e-16,3.482179e-16,2.081668e-17,2.829158e-16,1.495398e-16,2.221530e-17
3,2.205627e-15,8.128117e-16,5.099025e-17,1.301061e-15,6.067583e-16,3.103168e-17,8.836955e-16,4.484173e-16,4.046036e-17,1.200227e-13,1.101773e-13,9.975406e-15,1.098014e-15,3.532507e-16,1.040834e-17,1.243264e-15,2.343690e-16,2.194271e-17
4,1.730912e-15,1.243923e-15,4.885026e-17,3.824138e-15,8.930879e-16,3.327777e-17,6.142208e-15,2.544135e-15,2.822859e-16,8.023980e-13,6.252046e-13,2.040097e-14,2.579695e-15,3.665722e-16,3.974751e-18,1.100047e-15,4.189523e-16,2.602085e-18
5,1.353327e-14,9.761409e-15,3.828014e-16,2.386900e-14,3.009407e-15,6.641975e-17,6.297076e-15,2.599219e-15,9.920989e-17,1.738102e-12,2.120989e-12,1.115650e-13,3.434780e-15,5.996465e-16,1.183718e-17,4.493189e-15,1.123452e-15,4.589647e-18
6,1.111060e-14,5.832576e-15,4.123639e-16,1.671267e-14,3.639307e-14,1.738888e-15,2.115661e-14,1.100077e-14,3.920916e-17,1.408043e-10,1.829253e-10,1.061786e-11,8.276548e-14,2.421732e-15,1.627315e-17,1.533528e-14,8.352048e-16,3.980661e-18
7,1.860055e-13,1.243522e-13,2.714354e-15,4.779343e-14,9.030891e-15,4.160101e-16,7.480413e-14,2.711320e-14,6.137539e-16,3.418673e-10,4.731366e-10,2.150584e-11,1.783333e-13,5.070324e-15,1.989740e-17,1.585417e-14,3.383343e-16,4.670886e-18
8,2.461697e-13,1.465878e-13,7.332105e-15,3.212324e-13,1.396663e-13,3.066782e-15,1.979911e-13,8.359797e-14,2.670959e-15,2.489365e-08,3.145904e-08,1.344824e-09,2.379319e-13,4.468225e-15,3.359278e-18,3.247059e-13,6.288645e-15,5.485677e-18
9,6.663789e-13,7.687627e-13,2.919517e-14,3.932506e-12,2.031804e-12,1.055069e-13,1.852856e-12,3.222413e-13,8.586888e-15,6.433575e-08,1.452443e-07,3.012548e-09,2.816775e-12,3.718540e-14,7.857287e-18,1.701986e-12,1.593921e-14,5.076104e-18
10,1.020659e-11,3.151150e-12,1.595308e-13,2.417262e-12,2.118079e-12,2.525501e-14,3.303635e-12,2.472224e-12,4.475763e-14,3.431018e-06,2.833851e-06,1.784612e-07,8.077902e-12,2.570825e-14,1.042865e-17,2.127579e-12,7.382990e-15,1.034490e-17
11,5.687064e-12,2.150998e-12,1.104903e-13,3.575400e-11,6.187874e-12,1.282066e-13,2.644117e-11,4.624727e-12,1.514651e-13,3.473120e-06,6.499517e-06,1.659906e-07,6.973358e-13,5.503157e-15,1.595804e-17,6.300872e-12,1.593075e-14,3.805534e-18
12,3.981389e-11,1.998259e-11,3.715017e-13,2.536830e-11,7.299132e-11,1.241206e-12,1.287677e-10,3.564833e-11,1.257719e-12,1.755225e-04,2.852547e-04,8.965091e-06,1.881596e-11,2.280821e-14,9.958263e-18,3.577737e-11,3.902469e-14,4.222825e-18
13,1.137657e-10,5.829732e-11,1.880872e-12,1.496177e-10,8.175747e-11,1.795675e-12,7.301438e-10,4.390102e-10,1.599896e-11,4.505997e-03,5.437478e-03,2.431633e-04,6.507505e-11,5.480924e-14,8.243502e-18,1.211741e-10,5.949427e-14,6.577096e-18
14,5.159385e-10,6.348429e-11,1.340081e-12,5.523876e-10,9.929767e-11,3.087734e-12,1.769257e-09,7.427162e-10,1.640639e-11,3.439365e-03,7.556152e-03,1.804680e-04,4.761437e-10,1.770673e-13,1.084690e-17,5.212901e-11,4.681634e-14,6.605630e-18
15,3.359761e-09,6.173643e-10,1.857345e-11,5.911850e-09,1.435790e-09,3.444041e-11,8.522051e-09,8.742597e-09,3.431979e-10,3.505998e-02,8.655251e-02,1.326319e-03,7.270699e-09,7.466368e-13,2.878347e-17,5.328872e-09,7.437868e-13,5.882734e-18
16,1.724462e-08,1.143292e-08,3.961626e-10,8.130027e-09,4.985328e-09,1.626144e-10,3.556506e-08,2.377323e-08,7.531454e-10,2.357773e+00,4.107347e+00,1.141214e-01,4.630867e-08,2.926618e-12,1.512297e-17,1.656698e-08,9.539599e-13,5.914618e-18
17,6.962862e-08,3.020729e-08,5.859660e-10,5.582554e-08,4.035650e-08,9.342208e-10,9.781228e-08,9.572161e-08,1.843805e-09,2.545659e+01,3.823896e+01,9.254019e-01,1.947962e-08,6.021417e-13,1.591858e-17,8.767941e-08,2.153359e-12,3.309926e-18
18,1.969144e-07,8.401981e-08,2.008086e-09,2.305903e-07,2.663193e-07,6.107430e-09,1.588643e-07,1.637450e-07,4.057080e-09,2.220190e+02,4.945603e+02,7.337707e+00,3.509892e-08,9.568492e-13,1.052570e-17,9.354258e-08,1.566063e-12,2.660303e-18
19,6.334143e-07,6.322863e-08,1.232993e-09,2.722710e-07,1.697969e-07,2.884375e-09,1.148547e-06,7.839855e-07,1.641976e-08,5.832787e+04,8.670553e+04,1.920436e+03,8.498070e-07,8.899582e-12,1.942024e-17,5.679866e-07,4.345030e-12,2.785366e-18
20,1.821497e-06,9.018598e-07,1.951735e-08,2.045319e-06,2.079844e-06,3.302431e-08,5.587352e-07,1.578413e-07,2.455186e-09,1.109376e+05,2.715109e+05,4.357052e+03,1.336518e-06,6.656933e-12,3.563530e-17,5.588972e-07,3.440484e-12,3.244012e-18

